Horizontal branch structure, age, and chemical composition for very metal-poor extragalactic globular clusters

This paper presents the results of analysing the integrated light (IL) low-resolution spectra of globular clusters (GCs) in the M31 and Centaurus A groups of galaxies. The sample consists of eight very metal-poor GCs ($\rm [Fe/H]\le -2$ dex) with high signal-to-noise ratio spectra acquired with the telescopes: the 6-m SAO RAS (BTA), the Southern African Large (SALT) and the 6.5-m Magellan (MMT). We study the influence of contribution of the horizontal branch stars on the hydrogen Balmer line profiles in the IL spectra. By modelling the Balmer lines, as well as the metal lines in the observed spectra, we determine the optimum parameters of stellar evolution isochrones and, consequently, the parameters of the atmospheres of the cluster stars. For all the studied GCs, the parameters of horizontal branch stars set by the selected isochrones, the corresponding ages, and carbon abundances are presented for the first time. The abundances of several other elements (Mg, Ca, Ti, Cr, and Mn) were determined for five GCs for the first time. All the studied GCs have blue horizontal branches and are older than 10 Gyr. Their chemical abundances, with the exception of Mg and Mn, are in good agreement with the abundances of stars in the Galactic field. The reasons of low [Mg/Fe] and of high [Mn/Fe] are discussed. Study of the fundamental properties of stellar populations in old globular clusters facilitates a better understanding of the formation processes of their parent galaxies and nucleosynthesis in the early Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
